Halo Scaling Relations and Hydrostatic Mass Bias in the Simba Simulation From Realistic Mock X-ray Catalogues

We present a new end-to-end pipeline for Mock Observations of X-ray Halos and Analysis (MOXHA) for hydrodynamic simulations of massive halos, and use it to investigate X-ray scaling relations and hydrostatic mass bias in the Simba cosmological hydrodynamic simulation for halos with $M_{500}\sim 10^{13-15}M_\odot$. MOXHA ties together existing yT-based software packages and adds new functionality to provide an end-to-end pipeline for generating mock X-ray halo data from large-scale or zoom simulation boxes. We compare MOXHA-derived halo properties in Simba to their emission-weighted counterparts, and forecast the systematic mass bias in mock Athena observations. Overall, we find inferred hydrostatic masses are biased low compared to true Simba values. For simple mass-weighting, we find $b_\text{MW} = 0.15^{+0.15}_{-0.14}$ ($16-84\%$ range), while emission-weighting increases this to $b_\text{LW}=0.30^{+0.19}_{-0.10}$. The larger bias versus mass-weighted values we attribute to the spectroscopic and emission-weighted temperatures being biased systematically lower than mass-weighted temperatures. The full MOXHA pipeline recovers the emission-weighted hydrostatic masses at $R_{500}$ reasonably well, yielding $b_\text{X}=0.33^{+0.28}_{-0.34}$. MOXHA-derived halo X-ray scalings are in very good agreement with observed scaling relations, with the inclusion of lower-mass groups significantly steepening the $L_\text{X}-M_{500}$, $M_{500}-T_\text{X}$, and $L_\text{X}-T_\text{X}$ relations. This indicates the strong effect the Simba feedback model has on low-mass halos, which strongly evacuates poor groups but still retains enough gas to reproduce observations. We find similar trends for analogous scaling relations measured at $R_{500}$, as expected for halo-wide gas evacuation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
